Extracting the Single-Particle Gap in Carbon Nanotubes with Lattice Quantum Monte Carlo

We show how lattice Quantum Monte Carlo simulations can be used to calculate electronic properties of carbon nanotubes in the presence of strong electron-electron correlations. We employ the path integral formalism and use methods developed within the lattice QCD community for our numerical work and compare our results to empirical data of the Anti-Ferromagnetic Mott Insulating gap in large diameter tubes.

==> effM.2.dirac_u15_nt64.dat <==
0.0 543.688184235 8.82012750542 11541.7863153 9.15373800172
0.25 436.958010476 8.16451101114 -284.440391775 8.60107340011
0.5 400.092594542 8.70282127863 -331.534270722 8.38793644408
0.75 384.215891794 9.95555534256 -351.11527756 8.08353430076
1.0 376.686212073 9.1077005608 -358.361241929 6.20872262308
1.25 372.839408972 11.6397892557 -363.045858607 7.04884258535
1.5 369.828106985 10.3704332388 -363.987280403 6.02002306709
1.75 370.499684297 9.94327077105 -365.565287537 6.03182289516
2.0 368.509318721 9.44318071241 -365.189461186 6.94273722998
2.25 369.751874927 9.55785086286 -366.510370585 6.40742254436
2.5 368.434939741 10.0208539124 -367.041990054 6.39020982266
2.75 369.666721829 9.69343447867 -368.135110412 7.45343108406
3.0 368.835876424 10.239501328 -366.32838811 7.19936740182
3.25 367.803424539 10.490850229 -367.832935671 7.30620936461
3.5 366.671642258 8.71982981322 -367.699568498 8.86508534634
3.75 368.07393313 9.45166889152 -368.034875215 8.00580812812
4.0 366.6514549 9.6667428407 -367.337822461 8.12037724978
4.25 368.049215865 8.57790699439 -366.576915196 8.2652956193
4.5 366.940870604 7.55792144122 -367.338262913 8.25441170484
4.75 366.901529941 7.09112655283 -368.195938131 9.03209648415
5.0 366.452050205 7.3758072019 -366.935814049 8.61672588603
5.25 366.451504072 6.14190856858 -367.162358144 8.85289381425
5.5 364.840795004 7.06240759934 -368.114747465 10.0261140036
5.75 364.35307869 5.87758451097 -369.254963208 9.42432304383
6.0 364.497035893 6.11152118685 -371.326131149 10.4177005617
6.25 363.384273585 7.07543688282 -369.969498265 8.33416940055
6.5 361.618324644 7.54171379445 -373.783642055 9.68678817673
6.75 357.463312521 6.47161024722 -376.412553164 10.0696009793
7.0 349.515368592 6.38837664046 -383.68697545 9.06219159508
7.25 331.570539236 8.60479472331 -399.125299207 9.16835547765
7.5 284.961737055 10.7789877341 -435.858134034 8.82996121549


==> effM.2.dirac_u18_nt64.dat <==
0.0 540.996870125 5.89912771446 11516.7640012 7.21793366828
0.25 435.91596297 6.6410773775 -282.901123467 7.13041616831
0.5 398.384849843 7.36763823301 -331.874451461 6.49946643209
0.75 382.452082704 6.74168634773 -349.408755942 6.34025446801
1.0 376.536643114 8.11561325414 -357.448619285 4.53508679938
1.25 373.298588843 8.32323955841 -361.428412804 4.85574751424
1.5 370.2033436 7.99880043766 -363.23865819 5.03005962445
1.75 370.074987385 7.81567653345 -362.849654638 4.6639741941
2.0 369.731365839 7.24550603014 -365.387805099 5.45401015824
2.25 368.289410363 8.1330662725 -364.155729232 5.05523854004
2.5 366.423820873 8.9066973705 -366.148303194 5.99659627996
2.75 367.994872543 7.52085229777 -366.060326337 5.65417602625
3.0 367.47920745 7.04566861789 -365.824708137 5.76411723943
3.25 368.517311395 7.57763902643 -365.232844096 6.27060446465
3.5 366.85998936 7.55326824165 -366.015321134 7.12486950862
3.75 364.071283797 7.52780311451 -361.916583002 6.52163549224
4.0 -364.150524103 6.4735195097 364.325173781 6.42123698359
4.25 -366.174982741 6.43049284373 368.549977241 7.070933167
4.5 -365.188592037 7.45096817733 366.570417201 6.76477767606
4.75 -367.694756028 7.9136574602 366.051759466 6.29310913812
5.0 -366.881056817 6.71833034864 366.384256678 6.42835601597
5.25 -367.613516006 7.74720039857 365.571570467 6.16807711178
5.5 -366.711080566 7.37461425104 366.593404673 5.42162057614
5.75 -368.333226653 7.25345884963 365.459756039 5.37042830049
6.0 -368.075497973 8.10862169374 364.449503989 4.8393161374
6.25 -371.314309394 7.88972938485 363.924957474 5.70880711154
6.5 -370.527961932 7.66338842685 361.718025618 5.5945455144
6.75 -375.828471301 7.64345930889 357.381128574 5.72842056959
7.0 -380.943630053 8.19527694747 350.114017695 5.64345976986
7.25 -396.514098556 7.16408191817 332.855872546 6.38266798402
7.5 -436.663016502 6.32781616441 284.887289013 7.61314760538


==> effM.2.dirac_u21_nt64.dat <==
0.0 541.217974993 5.50001675535 11535.6788242 6.0815329068
0.25 434.902545532 6.50324862576 -285.174500735 6.36629831542
0.5 396.952619412 6.99294470608 -332.590082836 5.45784269903
0.75 381.458722132 7.17417111458 -350.283504932 5.06292503022
1.0 375.764146265 6.55739292743 -358.054285106 5.08845615373
1.25 373.600793185 6.17030638766 -361.855857995 4.82249007861
1.5 370.345485153 7.45879266747 -362.714371083 4.72696094005
1.75 370.438872476 6.40044484664 -363.927724514 4.72669221538
2.0 368.901671474 7.20311146886 -365.148991928 4.6723044373
2.25 368.179606411 5.8904937787 -364.77993317 4.46715465799
2.5 367.973328541 6.01728315927 -365.466685116 5.05619506163
2.75 367.908682764 7.38028107554 -366.098988365 5.53979846802
3.0 367.699624315 7.11037270931 -366.554792915 5.21330515273
3.25 367.496645147 6.85285781464 -366.506566874 5.82198760984
3.5 367.084869913 6.16096812508 -366.74523021 6.5921637692
3.75 366.653314851 5.92513783039 -367.177936081 5.94127776172
4.0 367.657565573 6.22845655345 -368.389664835 6.02487440358
4.25 367.658734141 5.90484935 -366.982510659 6.30063984724
4.5 368.775770549 5.48778125257 -367.472871 6.32171841868
4.75 368.479504606 5.5280019423 -366.404573769 6.86060136951
5.0 366.838198665 5.26057890426 -367.609688533 6.52750131576
5.25 367.750137739 4.84214493833 -368.747909215 6.89235615524
5.5 365.675385918 5.0136042544 -367.705557356 8.02769911413
5.75 366.185276493 4.80025581898 -370.737529194 6.52668933971
6.0 365.879278398 4.13031107858 -369.882023485 6.80533409529
6.25 364.316946981 4.67046519742 -370.648138281 6.59457451076
6.5 362.836608452 4.33102540272 -372.149369891 6.71518414621
6.75 358.180787392 5.35542282807 -375.892586671 7.34296245129
7.0 351.207041213 5.50614381969 -381.808530129 6.14646733363
7.25 334.485219713 6.03525142563 -397.087022481 7.05378082579
7.5 287.052991453 7.26998820087 -437.095751238 6.95683668289


==> effM.3.dirac_u15_nt128.dat <==
0.0 393.30831918 11.2243507694 7909.00988057 8.73182296762
0.25 265.183381543 12.4785196268 -101.21771594 7.81860216233
0.5 220.392838445 15.6429793948 -148.49845677 7.22465599197
0.75 201.963987364 16.546379359 -169.270884857 6.61291838269
1.0 191.798387108 17.2478804611 -174.785840704 8.49003092374
1.25 189.692522079 19.0015438404 -178.48202276 10.7168741728
1.5 191.24356345 18.0044208659 -183.740134045 12.9712502847
1.75 184.055673028 21.5791557006 -184.594162905 13.26686661
2.0 188.482362444 21.8523661444 -184.886608276 13.3948802338
2.25 185.494945384 22.0858358012 -185.120671039 14.2965923822
2.5 189.210161784 21.4617345762 -186.184659135 16.2696186766
2.75 185.438558033 20.2293238447 -180.118184755 17.7184572416
3.0 182.437214 23.232903199 -186.786124527 19.009230245
3.25 187.52615558 19.4175543163 -185.951814758 17.8132910489
3.5 185.86651191 23.0421145561 -187.074366777 18.1437431095
3.75 185.752317979 21.482061154 -188.1626532 18.5872372753
4.0 187.540809584 20.1589059451 -185.20893331 18.1817457814
4.25 179.970088023 18.8028854951 -187.366222245 20.5148369538
4.5 185.531125426 20.2769890334 -183.771353691 21.064783621
4.75 183.301632251 18.5689679466 -186.306687554 21.8998662844
5.0 187.631798302 17.921756669 -183.635182601 20.509533606
5.25 184.664925731 18.2806737282 -186.891250316 21.5365255622
5.5 183.844562457 16.6762434777 -190.648656745 18.8847880152
5.75 185.686481815 13.9959061967 -189.645816853 23.7720248651
6.0 182.330622399 14.0389365233 -185.793066952 17.2660414537
6.25 184.174003988 12.2289059314 -187.79286213 18.4371627219
6.5 178.78620609 11.1878556385 -192.030773219 18.8222235347
6.75 176.876581355 8.51349548088 -191.930514741 16.7488827929
7.0 171.574577196 7.78512695068 -198.981241018 17.9133582063
7.25 153.73873785 7.35906226041 -213.602918616 16.8045982269
7.5 113.196278973 7.23415274136 -248.043640801 11.8805701648
7.75 4.18804390764 9.09571146378 -343.995712067 10.5358471879


==> effM.3.dirac_u18_nt128.dat <==
0.0 392.352074547 10.8837090394 7916.62684234 10.8948408998
0.25 267.78279754 15.1435452278 -96.0967185209 8.1399501497
0.5 223.019186981 13.9637582493 -146.399677566 8.60596887509
0.75 203.109282629 16.020153604 -167.377162231 10.3057523523
1.0 193.459584329 16.9853441323 -175.573163891 8.54794496336
1.25 189.72970202 15.2517887582 -181.174230514 10.7390551656
1.5 189.385469231 18.4948919155 -181.127041679 11.2593526881
1.75 188.449833836 18.4197764089 -184.931702893 11.4802756681
2.0 185.011643457 16.9635812735 -182.554319833 11.6592258596
2.25 190.435942271 17.8587077092 -183.682178531 13.2060183707
2.5 184.308729167 17.1157357494 -185.23243737 14.1532222342
2.75 189.743864503 18.0253659769 -184.644705536 11.7550826288
3.0 186.380323548 18.0160425395 -185.797882436 15.3358404533
3.25 186.810005244 18.7608223773 -187.420225646 15.330268119
3.5 190.350326167 17.5144269566 -186.873439248 16.0306949303
3.75 187.974752656 16.5235450639 -188.136348743 17.038036564
4.0 -170.222870295 14.445781777 174.474511522 14.5214478792
4.25 -185.345047633 15.0448846293 185.134623209 17.6362143807
4.5 -185.277659039 15.6619336791 183.754077183 16.7872685303
4.75 -185.088528663 16.1232138603 184.559503496 16.8471488693
5.0 -183.874375414 18.5417157588 184.740559182 15.1660036131
5.25 -182.127835208 16.1988964855 188.888707766 14.4008564131
5.5 -183.450404772 16.5901366157 184.522677898 15.5879655797
5.75 -185.268805947 17.6544653309 183.084087698 13.1597869106
6.0 -190.167790737 16.6127482025 183.387007715 11.9792988884
6.25 -186.946290679 16.6350205497 181.432217522 12.1515199105
6.5 -190.036787406 15.9043200304 180.777846613 10.3118322845
6.75 -190.498594549 14.0295674743 178.228023767 9.60328363128
7.0 -202.564202289 13.4527497088 171.048497911 9.71585028508
7.25 -216.717451606 13.4279857952 154.99433008 7.76802945298
7.5 -251.816229055 12.2836876208 114.727469999 10.1212936665
7.75 -347.901680085 10.8379761993 8.01593374152 11.6394342154


==> effM.3.dirac_u21_nt128.dat <==
0.0 394.36276962 10.6238042811 7887.56842535 8.97421771846
0.25 265.148575281 13.0236608257 -99.2415742148 7.61419414579
0.5 219.187324633 14.5470424987 -150.021032716 8.82663123033
0.75 202.782358858 15.845154311 -166.023182537 7.39724679143
1.0 195.389418315 15.8694010303 -173.808631806 9.32875316273
1.25 191.851942593 19.9327097428 -176.278162618 10.5625124414
1.5 188.183878184 19.2380667658 -182.178165269 10.6587090295
1.75 190.303890385 22.6870019675 -180.417293376 15.0663407436
2.0 186.957752021 21.6591935029 -181.545895776 16.485081803
2.25 182.625552105 21.2415826575 -183.792684008 16.2169320408
2.5 189.930044488 22.9486276201 -181.03437163 17.1641517917
2.75 179.692612367 22.5875232218 -181.247754092 16.917118519
3.0 187.478573024 22.5512358981 -178.873675433 17.1071824556
3.25 184.134458051 23.8753877092 -184.830702755 22.9863817842
3.5 186.766881158 22.8718029164 -184.562236732 21.5997754632
3.75 183.408318199 23.5972289973 -184.250044297 19.8200068616
4.0 185.124422878 23.7466098266 -182.214132685 22.7265451618
4.25 183.502607632 22.8029422877 -181.17716351 22.5112587715
4.5 184.203552289 21.5191361789 -182.601977812 18.6179148162
4.75 181.937836089 17.6534177291 -185.370001418 22.5441093003
5.0 186.287416881 18.5374544132 -187.275995184 21.7351285744
5.25 185.079243801 18.2956199832 -188.176147492 20.5688443837
5.5 185.191015917 16.4366431268 -187.883539542 21.8828781637
5.75 180.60902517 17.0606234711 -183.901716197 20.1271694116
6.0 182.253796045 15.9653500163 -187.990603274 20.221606582
6.25 181.875650448 14.8013616825 -188.656771217 18.7264718182
6.5 179.68851766 13.2713191651 -189.026653847 19.9908129677
6.75 175.654551276 11.6699507729 -189.712631769 19.2628202708
7.0 168.910176882 10.3043740405 -199.409824233 16.276701942
7.25 155.187032777 7.8404963601 -213.434461833 17.2258963852
7.5 115.570797338 7.80984004478 -248.033782234 13.3644626719
7.75 6.10085615646 10.0829227536 -345.621078734 11.3090340344


==> effM.4.dirac_u15_nt256.dat <==
0.0 342.129306218 16.2477544643 6071.74430456 10.823901563
0.25 188.775965841 21.0403614247 3.69695664387 8.77247921185
0.5 135.564070507 30.1059408599 -48.4651021971 14.8725474506
0.75 115.357223195 35.7812613905 -70.0706054185 17.2114227352
1.0 106.61538681 37.0000612856 -80.2820328585 24.861534735
1.25 88.0424517971 38.3002695524 -87.3998230934 26.8454888999
1.5 85.5899805298 41.2631031874 -88.038172867 32.779634355
1.75 95.3602679554 40.7014655139 -86.6709702352 32.0220722775
2.0 90.7504678373 49.7330781665 -83.9379115861 39.3746920692
2.25 92.6558340213 44.3477850407 -86.305417139 39.4913096671
2.5 91.1706941639 47.2689839119 -91.3742812787 39.5395837273
2.75 89.741313001 47.6826085583 -86.424047189 38.911529272
3.0 92.4371934924 49.6730433766 -95.308748462 46.9852036371
3.25 85.8964581988 48.3582133813 -90.9115211122 41.1564672868
3.5 91.6789336891 52.8434460198 -85.1573216935 48.6657817793
3.75 97.3133550506 51.2580807025 -101.972621731 52.5234585791
4.0 -81.674885533 45.2117635492 82.1960942876 46.6328896288
4.25 -91.3563224288 51.8137695223 89.7426597021 48.2699313201
4.5 -94.7150832875 45.331476547 86.5545153185 49.6001776238
4.75 -100.059403568 43.1908631922 82.215136486 43.978241877
5.0 -84.5143177998 45.8888607229 85.4843724515 50.4112531721
5.25 -100.479315901 47.5018322227 97.0623088744 45.7273664562
5.5 -93.6078605501 46.5299065171 84.6251330477 42.6710734252
5.75 -92.7476891417 40.5218644392 91.3943059903 36.3199552575
6.0 -104.945983193 44.5402354837 91.0968616658 33.8972435208
6.25 -97.3619730534 37.5745084322 91.8826933242 34.1237055768
6.5 -100.351602869 38.6139768097 88.4645907736 26.0648387736
6.75 -101.820970271 39.1979211079 85.6647245061 26.0633261134
7.0 -112.205136607 37.9777696376 75.4144886593 20.35819679
7.25 -118.937269016 26.0615071683 63.2220075788 14.9340642752
7.5 -152.126113947 26.1832200988 27.298807525 9.22032442767
7.75 -238.508451098 17.7397638494 -70.7796053596 8.39643467295


==> effM.4.dirac_u18_nt256.dat <==
0.0 332.247746059 12.6377203462 6045.3098572 10.4361598984
0.25 187.964584369 20.6372012306 5.50967534627 7.47109930313
0.5 136.202771494 24.3207650477 -49.7214854023 10.1184367325
0.75 106.813024077 27.6595136711 -67.3942829983 16.0321573629
1.0 103.453261925 27.1628132829 -81.0739621543 19.1267996539
1.25 97.3140625888 31.0716277938 -85.2425812732 23.184734837
1.5 96.9556463952 36.7817306219 -85.9893292747 27.7089178117
1.75 93.5896707849 44.1105670526 -84.2063399191 35.4101282843
2.0 94.9274589865 40.4036390788 -90.2395225426 30.7076760822
2.25 89.0645723346 41.0096914204 -90.6206932774 31.1571601853
2.5 101.713901668 43.8589371464 -91.7254606021 38.0404456221
2.75 94.5795657653 45.6800997533 -90.7811563802 30.9380538354
3.0 100.426975585 40.5445478233 -91.0633662846 34.3830540371
3.25 93.0378756319 38.0809556442 -94.5740585678 42.8046817641
3.5 92.6138552486 44.4995207616 -91.0402934638 40.3834947152
3.75 96.0926748827 48.2923139501 -93.7223060203 45.1089803027
4.0 -50.6563525056 43.1623485991 61.3891471876 40.2714139828
4.25 -97.0944801964 42.3169864774 95.1348097238 43.1988178199
4.5 -93.5024292934 40.8873305662 87.8783703062 39.0044980659
4.75 -84.7861894285 40.1902305577 97.1127515484 41.6751590467
5.0 -96.9506393717 39.9415554222 95.1929570445 38.4986824892
5.25 -83.6788631389 42.2600417692 93.618315719 37.0347997997
5.5 -94.9232816376 37.828337951 90.2465398644 36.199051022
5.75 -92.1234517531 35.4062211805 89.5858042415 31.7115122736
6.0 -89.4097781533 37.1719121491 94.7213345256 32.0325528408
6.25 -96.0474853387 37.178782691 87.5552613522 26.5855333914
6.5 -93.1023302664 37.8405071503 89.222024611 27.169021183
6.75 -99.0911743606 31.7432497238 85.862794742 21.726424143


==> effM.4.dirac_u21_nt256.dat <==
0.0 333.121960334 13.3915545891 6079.84183737 9.96812375491
0.25 182.457826207 15.6614170574 -3.43307794117 6.33530181053
0.5 131.714072239 23.2433869458 -54.6074659664 8.7014386564
0.75 112.08709772 25.5470958195 -73.9510765845 12.5954314328
1.0 105.168341885 29.6538351495 -83.9378546497 18.371450583
1.25 95.5940340512 28.8148291669 -86.8840717059 21.8126793402
1.5 98.759400962 31.4463755896 -91.2362937162 26.0782375889
1.75 97.6038042286 35.8490660897 -92.019948339 26.4627034253
2.0 95.9049938471 37.3276658942 -95.5077573791 30.1945677295
2.25 91.671930066 36.7611873028 -92.6419648828 33.8296166803
2.5 94.8444611305 39.9360854945 -92.9836263199 40.886041738
2.75 89.8313408312 40.912340445 -92.4280297654 39.1534243916
3.0 94.6244594644 42.7531797417 -90.0041437426 35.7941041641
3.25 91.479246213 38.4500281101 -87.7704396411 41.7825029554
3.5 98.2205725097 42.3469850155 -96.1949535491 43.817596618
3.75 88.6981186622 37.846421328 -100.472256728 39.5288720567
4.0 88.7247281616 40.4284287746 -91.5065678287 42.6034705092
4.25 91.6080618648 41.1833563296 -92.1238294716 45.1140329426
4.5 88.4665421315 40.0482828495 -92.0779106198 43.9939134599
4.75 96.718104203 42.571707404 -94.6361992347 43.3136602034
5.0 95.3382238777 39.6502812406 -100.598986734 38.0514679071
5.25 96.9007408405 35.8124841305 -92.767229467 38.278484298
5.5 91.3967274147 34.2634440094 -94.5849575668 38.3960109012
5.75 87.772402667 32.6807388369 -94.3117437318 38.8671303478
6.0 90.6396279416 30.2037830368 -89.4390425054 34.3898350075
6.25 82.9695787024 28.3841118408 -96.0520697717 31.6241533811
6.5 82.450753621 24.6536821704 -93.0815717249 32.8443314767
6.75 82.7203108837 22.5374617238 -101.23638816 32.8419229527


==> exp.dat <==
0.908978981742  79.3493509988
1.09462353643  117.082813689
1.07825294179  64.3012148362
1.12811413983  59.1138843652
1.21639238995  43.1224270679
1.40712805196  44.5042848333
1.50207465848  42.6714092852
1.49454894531  40.0626548987
1.54027548445  36.8307061551
1.60342783055  31.1279618071
1.79076957231  29.2249263023
2.13495091139  23.6825914904
1.39306335301  64.3012148362
2.66298347915  15.5518057092
3.92043704436  13.0063444439


==> gapU2.dat <==
1.0172	35.1439 2.60045
0.678135 42.279  3.30378
0.20344	 15.5532 1.86342


==> gapU3.dat <==
1.0172  66.7756 10.2421
0.678135 475.639 12.6896	480.217 9.30711


==> gapU35.dat <==
1.0172	324.937 26.8321

